The X-ray Telescope of CAST

The Cern Axion Solar Telescope (CAST) is in operation and taking data since 2003. The main objective of the CAST experiment is to search for a hypothetical pseudoscalar boson, the axion, which might be produced in the core of the sun. The basic physics process CAST is based on is the time inverted Primakoff effect, by which an axion can be converted into a detectable photon in an external electromagnetic field. The resulting X-ray photons are expected to be thermally distributed between 1 and 7 keV. The most sensitive detector system of CAST is a pn-CCD detector combined with a Wolter I type X-ray mirror system. With the X-ray telescope of CAST a background reduction of more than 2 orders off magnitude is achieved, such that for the first time the axion photon coupling constant g_agg can be probed beyond the best astrophysical constraints g_agg < 1 x 10^-10 GeV^-1.

==> hep-ex.txt <==
\\
Title: 

The X-ray Telescope of CAST

Authors: 

M. Kuster(1,2), H. Br\"auninger(2), S. C\'ebrian(3), M. Davenport(4),
C. Elefteriadis(5), J. Englhauser(2), H. Fischer(6), J. Franz(6),
P. Friedrich(2), R. Hartmann(7,8), F.H. Heinsius(6), D.H.H. Hoffmann(9),
G. Hoffmeister(1), J.N. Joux(4), D. Kang(6), K. K\"onigsmann(6),
R. Kotthaus(10), T. Papaevangelou(4), C. Lasseur(4), A. Lippitsch(4),
G. Lutz(8,10), J. Morales(3), A. Rodr\'iguez(3), L. Str\"uder(8,2),
J. Vogel(6), K. Zioutas(4), ((1) Technische Universit\"at Darmstadt - IKP,
(2) MPE Garching, (3) Universidad de Zaragoza, (4) European Organization
for Nuclear Research (CERN), (5) Aristotle University of Thessaloniki, (6)
Universit\"at Freiburg, (7) PNSensor GmbH, (8) MPI Halbleiterlabor, (9)
Gesellschaft f\"ur Schwerionenforschung - GSI, (10) Max-Planck-Institut
f\"ur Physik)

Comments: 19 pages, 25 figures and images, submitted to New Journal of Physics 

\\ 
  The Cern Axion Solar Telescope (CAST) is in operation and taking data since
  2003. The main objective of the CAST experiment is to search for a
  hypothetical pseudoscalar boson, the axion, which might be produced in
  the core of the sun.  The basic physics process CAST is based on is the
  time inverted Primakoff effect, by which an axion can be converted into a
  detectable photon in an external electromagnetic field.  The resulting
  X-ray photons are expected to be thermally distributed between 1 and 7
  keV. The most sensitive detector system of CAST is a pn-CCD detector
  combined with a Wolter I type X-ray mirror system. With the X-ray
  telescope of CAST a background reduction of more than 2 orders of
  magnitude is achieved, such that for the first time the axion photon
  coupling constant g_agg can be probed beyond the best astrophysical
  constraints g_agg < 1 x 10^-10 GeV^-1.
\\

